Decoding LDPC codes via Noisy Gradient Descent Bit-Flipping with Re-Decoding

In this paper, we consider the performance of the Noisy Gradient Descent Bit Flipping (NGDBF) algorithm under re-decoding of failed frames. NGDBF is a recent algorithm that uses a non-deterministic gradient descent search to decode low-density parity check (LDPC) codes. The proposed re-decode procedure obtains improved performance because the perturbations are independent at each re-decoding phase, therefore increasing the likelihood of successful decoding. We examine the benefits of re-decoding for an LDPC code from the IEEE 802.3an standard, and find that only a small fraction of re-decoded frames are needed to obtain significant performance benefits. When re-decoding is used, the NGDBF performance is very close to a benchmark offset min-sum decoder for the 802.3an code.

==> data/OMS_802_3.dat <==
SNR	BER
2.79674	0.02543474
3.0079238	0.019342508
3.207288	0.011231223
3.4065006	0.0039752023
3.6055892	9.384195E-4
3.7984374	6.573511E-5
3.9970162	2.9357136E-6
4.195402	6.982588E-8


==> data/Zhang.dat <==
SNR	BER
2.79	0.02
3.01	0.02
3.22	0.02
3.41	0.01
3.61	0
3.81	0
4.01	3.72E-005
4.22	2.16E-006
4.41	9.65E-008
4.61	2.29E-009
4.8	9.22E-011
4.9	2.74E-011
5	1.31E-011
5.11	3.51E-012
5.21	2.69E-012


==> data/Zhang_iterations.txt <==
3	7.99	95.88
3.5	6.98	83.76
4	3.96	47.52
4.5	2.59	31.08
5	1.95	9.75
5.5	1.50	8.25


==> data/all_the_phases.txt <==
2.25	0.0146376	0.0121473		0.015385	0.0146945	0.0126645	0.00756223	0.0113647	0.0128589	0.0119743	0.00623255
2.50	0.00376567	0.00396344	0.00265695	0.00250859	0.00380929	0.00380257	0.00261899	0.0020688	0.00235217	0.00157624
2.75	0.000878928	0.000433638	0.000381062	0.000370746	0.000351821	0.000357196	0.000386042	0.000252009	0.000190316	0.000149426
3.0	6.55896e-05	6.75251e-05	2.85221e-05	3.70967e-05	1.90044e-05	1.94403e-05	1.29982e-05	1.01326e-05	1.40022e-05	7.08168e-06
3.25	1.03349e-05	4.40398e-06	3.40058e-06	1.54988e-06	2.93769e-06	1.27274e-06	1.69138e-06	2.16188e-06	1.14382e-06	1.24962e-06
3.5	1.16353e-06	6.78946e-07	4.83069e-07	2.95832e-07	3.45624e-07	2.22984e-07	1.74084e-07	1.27134e-07	1.16853e-07	6.79322e-08	


==> data/averaged_ber.txt <==
#SNR	#redecode	
2.25	0.0101584022	
2.50	2.110159812e-3
2.75	1.972414812e-4
3.0	1.135149341e-5
3.25	1.057392694e-6


==> data/averaged_iteration_pegreg.txt <==
2.25	155.0617143	174.57925		
2.50	122.7245714	132.121
2.75	92.60414286	93.737325
3.0	69.07502857	70.135525
3.25	51.30652857	51.772425
3.5	42.6	36.2
4	21.89	23.42	
4.5	11.64	11.64
5	8.14	7.93	
5.5	5.92	5.03	


==> data/fail/E_gdbf_fail_good.dat <==
-1.0244	2.7709	-1.1684	-1.7281	2.8033	3.1182	-1.8992	4.4608
-2.486	-4.5719	-1.7472	-1.6746	2.6723	2.5892	-1.7948	3.9354
-0.25429	4.7298	0.2568	0.87502	1.5226	2.8175	0.61351	2.6184
7.8823	3.1617	5.9166	5.2129	8.9021	8.4565	3.8452	6.9368
7.3085	2.9994	5.273	5.4482	8.8021	8.0495	3.0726	9.0275
7.0421	3.6526	6.398	4.8468	8.5118	8.226	3.5465	9.0041
7.7497	4.3426	4.8374	4.5995	9.0405	9.6891	2.9872	8.0189
8.4102	4.2523	4.8464	4.1527	7.8944	8.5042	3.9446	8.6627
7.6403	2.8023	5.8507	4.1222	8.3666	8.3374	3.3331	7.6157
8.1504	3.9031	5.3348	4.3646	9.1554	7.888	4.0646	9.4317
7.5368	2.4003	5.2837	4.9593	8.8976	8.7249	3.3451	8.5525
8.0596	2.6946	5.0328	5.1559	8.6633	8.0707	3.4513	8.8486
7.3193	3.5912	5.354	6.0777	8.3802	8.3217	5.2702	8.1839
7.2873	3.5992	5.3034	5.9491	8.6351	8.8753	2.7421	8.3538
7.8561	4.0212	5.679	4.3279	8.6013	8.4096	3.5218	8.1394
7.1024	4.1519	5.5599	4.0994	7.6453	8.7383	4.0039	8.3858
6.5829	3.3994	5.5323	5.5033	7.7889	8.0358	2.598	8.0015
7.1514	3.8207	6.3184	5.6154	9.0935	8.5277	3.2638	8.5696
7.3566	3.4812	5.2794	4.6027	8.1146	8.047	3.7168	8.8223
6.9679	3.3127	4.927	4.9725	8.0685	8.3497	4.0688	7.78
7.566	3.1279	5.5265	4.7052	9.3633	8.8542	4.1049	8.9104
7.2709	3.2212	5.8707	4.9134	8.1395	8.2321	3.8982	8.5767
7.7036	3.1766	4.7582	5.3001	9.1453	8.3843	3.9876	8.3253
7.7866	2.6641	5.9374	4.7533	8.6748	8.9845	3.3698	8.6946
7.0932	3.2451	5.6333	5.2256	9.044	8.299	3.2551	8.6635
7.6905	4.1799	5.3478	5.1363	8.6684	8.5146	3.9932	8.2966
7.6891	3.4401	4.7178	4.766	7.9121	8.5898	2.6922	8.8492
8.0468	3.1876	5.5986	5.4628	8.8005	8.7332	3.692	7.8884
8.1466	3.2036	5.2734	4.4638	8.2755	8.6513	3.7878	8.102
7.2599	3.9073	4.9012	4.3419	8.1348	8.4751	2.9787	8.8511
7.4897	3.3451	6.1133	5.4604	9.1108	8.9011	3.8166	8.6162
6.8122	3.0259	5.2496	4.3989	8.5355	8.4459	3.9982	8.6214
7.6015	3.6182	6.0022	4.9888	7.8819	9.3165	3.9267	8.6092
7.6343	3.9468	4.9774	5.3744	8.7713	8.6573	4.183	8.3726
7.258	3.4226	5.2455	5.3242	7.8876	8.6899	3.9291	8.1978
7.8172	3.6552	5.832	5.52	8.7169	8.1569	3.9823	8.2292
7.9569	3.152	5.4216	4.9958	8.6474	8.5385	4.6708	7.6264
8.1271	3.4359	5.5873	5.6591	7.769	9.2649	3.3998	7.4818
7.432	3.3593	4.8289	4.1767	8.0671	8.6722	3.5373	9.2156
7.4303	3.2003	5.9299	5.1526	9.3097	8.1359	3.8159	8.7976
6.9607	3.9838	5.6643	5.0507	8.9233	8.5709	3.838	9.3564
7.6506	3.3508	7.1033	5.626	8.5997	8.148	3.7549	7.8333
7.8107	3.4884	5.706	5.3091	8.5717	8.3958	3.6638	8.5136
6.9736	3.7401	5.4993	5.1337	8.4621	8.3063	3.4341	7.3084
8.4405	3.2336	4.9131	4.9516	8.714	9.1279	3.462	8.4958
7.954	4.0899	6.1396	5.2117	8.7386	8.8504	3.2583	8.1531
7.3553	3.9176	5.038	5.6104	7.901	8.8876	4.2815	9.1209
7.4813	3.1775	4.8796	5.2648	8.9991	8.3926	4.0046	8.4861
8.3844	3.2212	5.4957	4.4065	7.9794	9.1462	3.3649	8.0114
8.1652	3.5198	5.3491	5.0647	8.8534	8.1298	2.9428	7.734
6.9631	4.5155	5.6291	4.3471	8.9462	7.8023	4.352	8.9271
7.5068	3.4761	6.619	4.8909	8.3287	8.1206	3.2373	8.7435
7.9348	3.4937	5.5714	5.4137	8.4704	8.5754	3.7961	8.3805
7.7389	3.8801	5.2656	5.2053	8.4705	9.1285	3.3196	8.261
7.4952	3.0588	5.187	5.4733	8.3756	8.5787	3.9009	8.6785
7.5605	3.1979	4.8111	4.4534	8.3719	8.1814	3.8443	7.7327
7.8489	3.6388	5.2876	4.9135	7.6637	8.5064	3.6048	8.3987
7.1774	3.9668	4.9293	4.8174	8.7837	8.3104	2.8473	8.3472
8.1559	3.6651	5.0552	5.0124	8.7997	8.0587	3.8632	7.5076
7.9931	3.9719	6.494	5.6421	8.642	8.8178	3.6992	8.5832
7.9613	3.6438	5.5387	6.1319	8.0413	8.6485	2.7977	8.127
8.0113	3.0385	6.2858	3.814	8.8186	8.5679	3.6783	8.3399
8.0757	4.058	4.0835	5.1375	8.2709	8.6088	3.616	8.5331
6.7937	3.203	5.2449	4.1007	7.7823	7.9292	3.9413	7.7804
7.3005	2.7124	5.5746	4.9671	8.4059	9.1066	4.0613	8.5709
7.7577	3.8561	5.3945	4.8486	7.4947	8.5307	3.7773	8.6533
7.87	2.927	5.1925	4.9656	8.6417	7.8334	3.3332	8.359
6.8104	3.8859	5.2713	4.7053	9.6429	8.2987	3.3489	7.7212
8.0385	3.0605	6.1251	4.1049	9.2923	8.0149	3.1993	7.9664
6.8908	3.2985	4.7603	4.2809	8.0002	8.509	2.8263	8.3739
7.9768	3.3932	6.0285	4.3196	7.6124	8.7624	3.9883	8.2602
7.6338	3.169	4.7352	4.6204	9.0597	8.531	3.3734	8.7201
7.2683	4.3114	5.0727	5.3318	8.8942	9.2894	3.6379	9.0598
7.2811	3.7417	5.2553	5.1254	8.1601	8.2529	3.7284	8.9766
7.9859	3.5684	5.0749	5.2597	7.9276	9.1511	3.1481	8.8947
7.7134	3.6079	5.3826	5.5448	9.4359	8.4406	3.542	9.1186
7.745	3.0159	4.3687	3.3707	7.8818	9.1661	3.9963	8.1727
7.479	2.3256	6.0218	4.9736	8.6596	8.2153	3.2889	9.3109
7.3575	2.9573	3.8635	5.2427	7.62	8.0476	3.1578	8.1336
7.4996	4.1549	4.8274	4.1773	8.5655	8.7541	3.4434	9.5349
7.7418	3.982	4.79	5.9581	8.5405	8.6814	3.4553	8.3038
8.135	3.4632	5.5762	5.3594	8.1991	8.2596	4.3852	8.8178
8.5431	3.2276	5.0066	3.8894	8.941	8.5105	3.8429	8.2825
7.7187	3.1941	4.5368	3.9351	9.3013	7.8512	3.2424	7.8746
7.6327	3.7368	5.3384	4.5129	8.6424	8.2194	3.8929	7.7111
7.0922	3.5232	4.8392	4.658	8.3887	9.4474	3.5674	9.0153
8.1906	4.5358	4.5883	5.2909	8.2439	9.339	3.6734	9.3344
7.9336	3.1584	5.1113	5.7739	9.4812	8.8193	4.0296	8.0853
7.2857	2.7239	6.4028	4.0261	8.3122	9.2489	3.7352	8.8105
8.4418	2.5411	5.0042	5.0094	8.5752	8.8265	3.9932	8.436
7.8465	4.4032	4.2095	4.4661	8.7109	9.4832	3.2596	7.4256
7.8392	3.262	5.4979	5.6472	8.9712	7.5191	3.6629	8.626
8.2484	3.8735	5.1789	5.7629	8.2537	8.4404	3.4386	7.9298
8.2721	2.8973	6.3468	4.8861	7.4679	8.9397	4.2948	8.6079
6.8147	4.1151	6.4455	5.0225	8.3038	8.656	3.6239	8.2748
8.3298	2.7932	5.7195	5.2177	8.4464	8.2447	4.1895	8.4899
8.027	3.4451	4.8137	5.0709	8.4431	7.6952	2.9331	8.4883
7.3871	3.4089	4.2714	4.5768	8.8217	8.6486	3.7314	9.0262
7.127	3.8227	5.4603	4.9902	9.3605	8.4313	3.4864	8.2979
7.9012	3.1133	6.0668	5.6832	8.0287	9.0543	3.0739	8.9201


==> data/fail/E_ngdbf_fail_good.dat <==
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5
-0.48284	2.5	-1.3639	-0.85738	2.5	2.5	-1.5	4.5
1.5172	-2.5	-3.3639	-2.8574	2.5	2.5	-3.5	6.5


==> data/fail/d_gdbf_fail_good.dat <==
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1
1	-1	-1	-1	1	1	-1	1
1	1	-1	-1	1	1	-1	1


==> data/fail/d_ngdbf_fail_good.dat <==
1	-1	-1	-1	1	1	-1	1
-1	1	-1	-1	1	1	-1	1
-1	-1	-1	-1	1	1	-1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1


==> data/fail/err_gdbf_fail_good.dat <==
4	4	5	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0


==> data/fail/err_ngdbf_fail_good.dat <==
4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3	4	3


==> data/iterations_MNGDBF_09_09_2014.dat <==
SNR	BER		ITER	WER		Nbits		Nwords	TMAX	THETA	ETA	LAMBDA	ALPHA   YMAX    MAXPHASE ALIST
5.5     0       4.44    0       204800  100     1000    -0.525  0.92    1       0.5     2.5     1       ./codes/802_3/802_3_H.alist
5.5     0       4.44    0       204800  100     1000    -0.525  0.92    1       0.5     2.5     2       ./codes/802_3/802_3_H.alist
5.5     0       4.44    0       204800  100     1000    -0.525  0.92    1       0.5     2.5     6       ./codes/802_3/802_3_H.alist
5.5     0       4.44    0       204800  100     1000    -0.525  0.92    1       0.5     2.5     4       ./codes/802_3/802_3_H.alist
5.5     0       4.41    0       204800  100     1000    -0.525  0.92    1       0.5     2.5     10      ./codes/802_3/802_3_H.alist
5.5     0       4.44    0       204800  100     1000    -0.525  0.92    1       0.5     2.5     8       ./codes/802_3/802_3_H.alist
5.25    0       5.95    0       204800  100     1000    -0.525  0.92    1       0.5     2.5     1       ./codes/802_3/802_3_H.alist
5.25    0       5.95    0       204800  100     1000    -0.525  0.92    1       0.5     2.5     2       ./codes/802_3/802_3_H.alist
5.25    0       5.95    0       204800  100     1000    -0.525  0.92    1       0.5     2.5     4       ./codes/802_3/802_3_H.alist
5.25    0       6.05    0       204800  100     1000    -0.525  0.92    1       0.5     2.5     10      ./codes/802_3/802_3_H.alist
5.25    0       5.95    0       204800  100     1000    -0.525  0.92    1       0.5     2.5     8       ./codes/802_3/802_3_H.alist
5.25    0       5.95    0       204800  100     1000    -0.525  0.92    1       0.5     2.5     6       ./codes/802_3/802_3_H.alist
5       0       7.94    0       204800  100     1000    -0.525  0.92    1       0.5     2.5     1       ./codes/802_3/802_3_H.alist
5       0       7.94    0       204800  100     1000    -0.525  0.92    1       0.5     2.5     4       ./codes/802_3/802_3_H.alist
5       0       7.94    0       204800  100     1000    -0.525  0.92    1       0.5     2.5     2       ./codes/802_3/802_3_H.alist
5       0       7.94    0       204800  100     1000    -0.525  0.92    1       0.5     2.5     6       ./codes/802_3/802_3_H.alist
5       0       7.94    0       204800  100     1000    -0.525  0.92    1       0.5     2.5     8       ./codes/802_3/802_3_H.alist
5       0       8.44    0       204800  100     1000    -0.525  0.92    1       0.5     2.5     10      ./codes/802_3/802_3_H.alist
4.75    0       11.21   0       204800  100     1000    -0.525  0.92    1       0.5     2.5     4       ./codes/802_3/802_3_H.alist
4.75    0       11.21   0       204800  100     1000    -0.525  0.92    1       0.5     2.5     6       ./codes/802_3/802_3_H.alist
4.75    0       11.21   0       204800  100     1000    -0.525  0.92    1       0.5     2.5     1       ./codes/802_3/802_3_H.alist
4.75    0       11.21   0       204800  100     1000    -0.525  0.92    1       0.5     2.5     10      ./codes/802_3/802_3_H.alist
4.75    0       11.21   0       204800  100     1000    -0.525  0.92    1       0.5     2.5     2       ./codes/802_3/802_3_H.alist
4.75    0       11.21   0       204800  100     1000    -0.525  0.92    1       0.5     2.5     8       ./codes/802_3/802_3_H.alist
4.5     0       18.59   0       204800  100     1000    -0.525  0.92    1       0.5     2.5     1       ./codes/802_3/802_3_H.alist
4.5     0       18.59   0       204800  100     1000    -0.525  0.92    1       0.5     2.5     6       ./codes/802_3/802_3_H.alist
4.5     0       18.59   0       204800  100     1000    -0.525  0.92    1       0.5     2.5     10      ./codes/802_3/802_3_H.alist
4.5     0       18.59   0       204800  100     1000    -0.525  0.92    1       0.5     2.5     2       ./codes/802_3/802_3_H.alist
4.5     0       18.59   0       204800  100     1000    -0.525  0.92    1       0.5     2.5     4       ./codes/802_3/802_3_H.alist
4.5     0       18.59   0       204800  100     1000    -0.525  0.92    1       0.5     2.5     8       ./codes/802_3/802_3_H.alist
4.25    0       39.7    0       204800  100     1000    -0.525  0.92    1       0.5     2.5     6       ./codes/802_3/802_3_H.alist
4.25    0       39.7    0       204800  100     1000    -0.525  0.92    1       0.5     2.5     1       ./codes/802_3/802_3_H.alist
4.25    0       39.7    0       204800  100     1000    -0.525  0.92    1       0.5     2.5     4       ./codes/802_3/802_3_H.alist
4.25    0       39.7    0       204800  100     1000    -0.525  0.92    1       0.5     2.5     8       ./codes/802_3/802_3_H.alist
4.25    0       39.7    0       204800  100     1000    -0.525  0.92    1       0.5     2.5     2       ./codes/802_3/802_3_H.alist
4.25    0       39.7    0       204800  100     1000    -0.525  0.92    1       0.5     2.5     10      ./codes/802_3/802_3_H.alist
4       0.000219727     101.89  0.01    204800  100     1000    -0.525  0.92    1       0.5     2.5     1       ./codes/802_3/802_3_H.alist
4       0       113.93  0       204800  100     1000    -0.525  0.92    1       0.5     2.5     2       ./codes/802_3/802_3_H.alist
4       0       113.93  0       204800  100     1000    -0.525  0.92    1       0.5     2.5     4       ./codes/802_3/802_3_H.alist
4       0       113.93  0       204800  100     1000    -0.525  0.92    1       0.5     2.5     6       ./codes/802_3/802_3_H.alist
4       0       113.93  0       204800  100     1000    -0.525  0.92    1       0.5     2.5     10      ./codes/802_3/802_3_H.alist
4       0       113.93  0       204800  100     1000    -0.525  0.92    1       0.5     2.5     8       ./codes/802_3/802_3_H.alist
3.75    0.00371094      310.79  0.13    204800  100     1000    -0.525  0.92    1       0.5     2.5     1       ./codes/802_3/802_3_H.alist
3.75    0.00205566      402.33  0.08    204800  100     1000    -0.525  0.92    1       0.5     2.5     2       ./codes/802_3/802_3_H.alist
3.75    0.000541992     585.23  0.02    204800  100     1000    -0.525  0.92    1       0.5     2.5     8       ./codes/802_3/802_3_H.alist
3.5     0.0173584       609.29  0.43    204800  100     1000    -0.525  0.92    1       0.5     2.5     1       ./codes/802_3/802_3_H.alist
3.75    0.00231445      649.39  0.08    204800  100     1000    -0.525  0.92    1       0.5     2.5     4       ./codes/802_3/802_3_H.alist
3.75    0.00202637      731.3   0.06    204800  100     1000    -0.525  0.92    1       0.5     2.5     6       ./codes/802_3/802_3_H.alist
3.75    0.0011377       749.01  0.04    204800  100     1000    -0.525  0.92    1       0.5     2.5     10      ./codes/802_3/802_3_H.alist
3       0.0767236       1000    1       204800  100     1000    -0.525  0.92    1       0.5     2.5     1       ./codes/802_3/802_3_H.alist
3.5     0.0147998       1087.23 0.37    204800  100     1000    -0.525  0.92    1       0.5     2.5     2       ./codes/802_3/802_3_H.alist
3       0.0765967       2000    1       204800  100     1000    -0.525  0.92    1       0.5     2.5     2       ./codes/802_3/802_3_H.alist
3.5     0.0163721       2043.08 0.37    204800  100     1000    -0.525  0.92    1       0.5     2.5     4       ./codes/802_3/802_3_H.alist
3.5     0.0101709       2228.6  0.23    204800  100     1000    -0.525  0.92    1       0.5     2.5     6       ./codes/802_3/802_3_H.alist


==> data/osc/E_gdbf_fail_osc.dat <==
0.5	-1.083	0.39097	-3.1062	0.5	-0.71627	-1.5	-1.5
-4.5	0.91703	-2.391	1.1062	-4.5	1.2837	2.5	2.5
6.5	1.083	4.391	0.89381	6.5	0.71627	-0.5	-0.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5
3.5	5.083	3.609	6.8938	3.5	4.7163	3.5	3.5


==> data/osc/E_gdbf_osc.dat <==
1.3667	1.2681	-3.2524	-1.7115	1.9357	2.1077	0.5	-3.8334
-1.3667	-1.2681	3.2524	4.2885	-1.9357	-2.1077	1.5	5.8334
5.3667	5.2681	-1.2524	-2.2885	5.9357	6.1077	-4.5	-1.8334
-3.3667	-3.2681	3.2524	4.2885	-3.9357	-4.1077	6.5	3.8334
5.3667	5.2681	-1.2524	-2.2885	5.9357	6.1077	-4.5	-1.8334
-3.3667	-3.2681	3.2524	4.2885	-3.9357	-4.1077	6.5	3.8334
5.3667	5.2681	-1.2524	-2.2885	5.9357	6.1077	-4.5	-1.8334
-3.3667	-3.2681	3.2524	4.2885	-3.9357	-4.1077	6.5	3.8334
5.3667	5.2681	-1.2524	-2.2885	5.9357	6.1077	-4.5	-1.8334
-3.3667	-3.2681	3.2524	4.2885	-3.9357	-4.1077	6.5	3.8334
5.3667	5.2681	-1.2524	-2.2885	5.9357	6.1077	-4.5	-1.8334
-3.3667	-3.2681	3.2524	4.2885	-3.9357	-4.1077	6.5	3.8334
5.3667	5.2681	-1.2524	-2.2885	5.9357	6.1077	-4.5	-1.8334
-3.3667	-3.2681	3.2524	4.2885	-3.9357	-4.1077	6.5	3.8334
5.3667	5.2681	-1.2524	-2.2885	5.9357	6.1077	-4.5	-1.8334
-3.3667	-3.2681	3.2524	4.2885	-3.9357	-4.1077	6.5	3.8334
5.3667	5.2681	-1.2524	-2.2885	5.9357	6.1077	-4.5	-1.8334
-3.3667	-3.2681	3.2524	4.2885	-3.9357	-4.1077	6.5	3.8334
5.3667	5.2681	-1.2524	-2.2885	5.9357	6.1077	-4.5	-1.8334
-3.3667	-3.2681	3.2524	4.2885	-3.9357	-4.1077	6.5	3.8334
5.3667	5.2681	-1.2524	-2.2885	5.9357	6.1077	-4.5	-1.8334
-3.3667	-3.2681	3.2524	4.2885	-3.9357	-4.1077	6.5	3.8334
5.3667	5.2681	-1.2524	-2.2885	5.9357	6.1077	-4.5	-1.8334
-3.3667	-3.2681	3.2524	4.2885	-3.9357	-4.1077	6.5	3.8334
5.3667	5.2681	-1.2524	-2.2885	5.9357	6.1077	-4.5	-1.8334
-3.3667	-3.2681	3.2524	4.2885	-3.9357	-4.1077	6.5	3.8334
5.3667	5.2681	-1.2524	-2.2885	5.9357	6.1077	-4.5	-1.8334
-3.3667	-3.2681	3.2524	4.2885	-3.9357	-4.1077	6.5	3.8334
5.3667	5.2681	-1.2524	-2.2885	5.9357	6.1077	-4.5	-1.8334
-3.3667	-3.2681	3.2524	4.2885	-3.9357	-4.1077	6.5	3.8334
5.3667	5.2681	-1.2524	-2.2885	5.9357	6.1077	-4.5	-1.8334
-3.3667	-3.2681	3.2524	4.2885	-3.9357	-4.1077	6.5	3.8334
5.3667	5.2681	-1.2524	-2.2885	5.9357	6.1077	-4.5	-1.8334
-3.3667	-3.2681	3.2524	4.2885	-3.9357	-4.1077	6.5	3.8334
5.3667	5.2681	-1.2524	-2.2885	5.9357	6.1077	-4.5	-1.8334
-3.3667	-3.2681	3.2524	4.2885	-3.9357	-4.1077	6.5	3.8334
5.3667	5.2681	-1.2524	-2.2885	5.9357	6.1077	-4.5	-1.8334
-3.3667	-3.2681	3.2524	4.2885	-3.9357	-4.1077	6.5	3.8334
5.3667	5.2681	-1.2524	-2.2885	5.9357	6.1077	-4.5	-1.8334
-3.3667	-3.2681	3.2524	4.2885	-3.9357	-4.1077	6.5	3.8334
5.3667	5.2681	-1.2524	-2.2885	5.9357	6.1077	-4.5	-1.8334
-3.3667	-3.2681	3.2524	4.2885	-3.9357	-4.1077	6.5	3.8334
5.3667	5.2681	-1.2524	-2.2885	5.9357	6.1077	-4.5	-1.8334
-3.3667	-3.2681	3.2524	4.2885	-3.9357	-4.1077	6.5	3.8334
5.3667	5.2681	-1.2524	-2.2885	5.9357	6.1077	-4.5	-1.8334
-3.3667	-3.2681	3.2524	4.2885	-3.9357	-4.1077	6.5	3.8334
5.3667	5.2681	-1.2524	-2.2885	5.9357	6.1077	-4.5	-1.8334
-3.3667	-3.2681	3.2524	4.2885	-3.9357	-4.1077	6.5	3.8334
5.3667	5.2681	-1.2524	-2.2885	5.9357	6.1077	-4.5	-1.8334
-3.3667	-3.2681	3.2524	4.2885	-3.9357	-4.1077	6.5	3.8334


==> data/osc/E_gdbf_osc2.dat <==
0.5	-3.3447	-0.84024	-1.6347	-3.0925	-2.8046	0.0075556	-1.5127
-4.5	-0.65527	-0.84024	-1.6347	-1.0925	-0.80464	-4.0076	0.4873
2.5	-1.3447	-0.84024	-1.6347	-1.0925	-0.80464	2.0076	-2.4873
-4.5	-0.65527	-0.84024	-1.6347	-1.0925	-0.80464	-4.0076	0.4873
0.5	-2.6553	-2.8402	-3.6347	-1.0925	-0.80464	0.0075556	-4.4873
-4.5	-0.65527	-0.84024	-1.6347	-1.0925	-0.80464	-4.0076	0.4873
0.5	-2.6553	-2.8402	-3.6347	-1.0925	-0.80464	0.0075556	-4.4873
-4.5	-0.65527	-0.84024	-1.6347	-1.0925	-0.80464	-4.0076	0.4873
0.5	-2.6553	-2.8402	-3.6347	-1.0925	-0.80464	0.0075556	-4.4873
-4.5	-0.65527	-0.84024	-1.6347	-1.0925	-0.80464	-4.0076	0.4873
0.5	-2.6553	-2.8402	-3.6347	-1.0925	-0.80464	0.0075556	-4.4873
-4.5	-0.65527	-0.84024	-1.6347	-1.0925	-0.80464	-4.0076	0.4873
0.5	-2.6553	-2.8402	-3.6347	-1.0925	-0.80464	0.0075556	-4.4873
-4.5	-0.65527	-0.84024	-1.6347	-1.0925	-0.80464	-4.0076	0.4873
0.5	-2.6553	-2.8402	-3.6347	-1.0925	-0.80464	0.0075556	-4.4873
-4.5	-0.65527	-0.84024	-1.6347	-1.0925	-0.80464	-4.0076	0.4873
0.5	-2.6553	-2.8402	-3.6347	-1.0925	-0.80464	0.0075556	-4.4873
-4.5	-0.65527	-0.84024	-1.6347	-1.0925	-0.80464	-4.0076	0.4873
0.5	-2.6553	-2.8402	-3.6347	-1.0925	-0.80464	0.0075556	-4.4873
-4.5	-0.65527	-0.84024	-1.6347	-1.0925	-0.80464	-4.0076	0.4873
0.5	-2.6553	-2.8402	-3.6347	-1.0925	-0.80464	0.0075556	-4.4873
-4.5	-0.65527	-0.84024	-1.6347	-1.0925	-0.80464	-4.0076	0.4873
0.5	-2.6553	-2.8402	-3.6347	-1.0925	-0.80464	0.0075556	-4.4873
-4.5	-0.65527	-0.84024	-1.6347	-1.0925	-0.80464	-4.0076	0.4873
0.5	-2.6553	-2.8402	-3.6347	-1.0925	-0.80464	0.0075556	-4.4873
-4.5	-0.65527	-0.84024	-1.6347	-1.0925	-0.80464	-4.0076	0.4873
0.5	-2.6553	-2.8402	-3.6347	-1.0925	-0.80464	0.0075556	-4.4873
-4.5	-0.65527	-0.84024	-1.6347	-1.0925	-0.80464	-4.0076	0.4873
0.5	-2.6553	-2.8402	-3.6347	-1.0925	-0.80464	0.0075556	-4.4873
-4.5	-0.65527	-0.84024	-1.6347	-1.0925	-0.80464	-4.0076	0.4873
0.5	-2.6553	-2.8402	-3.6347	-1.0925	-0.80464	0.0075556	-4.4873
-4.5	-0.65527	-0.84024	-1.6347	-1.0925	-0.80464	-4.0076	0.4873
0.5	-2.6553	-2.8402	-3.6347	-1.0925	-0.80464	0.0075556	-4.4873
-4.5	-0.65527	-0.84024	-1.6347	-1.0925	-0.80464	-4.0076	0.4873
0.5	-2.6553	-2.8402	-3.6347	-1.0925	-0.80464	0.0075556	-4.4873
-4.5	-0.65527	-0.84024	-1.6347	-1.0925	-0.80464	-4.0076	0.4873
0.5	-2.6553	-2.8402	-3.6347	-1.0925	-0.80464	0.0075556	-4.4873
-4.5	-0.65527	-0.84024	-1.6347	-1.0925	-0.80464	-4.0076	0.4873
0.5	-2.6553	-2.8402	-3.6347	-1.0925	-0.80464	0.0075556	-4.4873
-4.5	-0.65527	-0.84024	-1.6347	-1.0925	-0.80464	-4.0076	0.4873
0.5	-2.6553	-2.8402	-3.6347	-1.0925	-0.80464	0.0075556	-4.4873
-4.5	-0.65527	-0.84024	-1.6347	-1.0925	-0.80464	-4.0076	0.4873
0.5	-2.6553	-2.8402	-3.6347	-1.0925	-0.80464	0.0075556	-4.4873
-4.5	-0.65527	-0.84024	-1.6347	-1.0925	-0.80464	-4.0076	0.4873
0.5	-2.6553	-2.8402	-3.6347	-1.0925	-0.80464	0.0075556	-4.4873
-4.5	-0.65527	-0.84024	-1.6347	-1.0925	-0.80464	-4.0076	0.4873
0.5	-2.6553	-2.8402	-3.6347	-1.0925	-0.80464	0.0075556	-4.4873
-4.5	-0.65527	-0.84024	-1.6347	-1.0925	-0.80464	-4.0076	0.4873
0.5	-2.6553	-2.8402	-3.6347	-1.0925	-0.80464	0.0075556	-4.4873
-4.5	-0.65527	-0.84024	-1.6347	-1.0925	-0.80464	-4.0076	0.4873


==> data/osc/E_ngdbf_fail_osc.dat <==
-0.01244	1.355	-2.0955	-3.8714	1.8404	2.224	-3.3735	-1.847
-7.2325	-3.339	7.1803	3.7624	-4.9205	-4.1297	6.7305	7.7453
8.4422	2.562	-4.495	-1.4932	9.0584	5.6564	-3.5348	-4.4469
-4.9502	-2.6392	7.3206	3.1984	-3.409	-2.2204	3.7474	6.9039
10.41	8.7867	-3.8064	-5.5009	5.1749	9.3073	-3.6053	-6.1313
-2.3327	-5.4079	7.9287	3.6663	-2.0486	-1.0983	6.3798	4.177
3.4364	4.808	-4.4152	-1.1364	7.5144	4.0836	-6.4451	-1.53
-8.4055	-3.2312	6.018	4.5679	-6.1832	-7.0209	6.3648	5.7541
8.327	2.655	-4.5354	-4.4304	8.3861	7.8385	-5.5914	-3.3423
-7.9947	-5.433	6.4429	0.18358	-6.1647	-1.3431	6.2496	3.4439
8.3028	4.1092	-2.8705	-2.5266	7.9115	4.3358	-4.3756	-3.3189
-6.3742	-7.2107	6.8915	6.2927	-5.7495	-5.7961	8.1674	5.8822
6.7137	7.3491	-3.9962	2.454	6.5838	5.6402	-5.9227	-4.6467
-2.3557	0.10186	10.697	5.1999	-3.8352	-1.2842	7.5087	6.6243
7.2359	0.54491	-2.0592	-0.02186	5.7647	6.9041	-1.5534	-6.5404
-2.6579	-0.83904	12.067	4.8976	-1.7651	-3.8224	11.141	6.3904
5.6616	6.8459	-4.2224	-2.6716	4.7385	7.6478	-3.1459	-1.4753
-6.6586	-5.2417	6.6844	4.4014	-4.9728	-3.6955	10.835	5.3801
10.467	5.3473	-4.1426	0.84246	5.069	6.9906	-2.1846	-3.0102
-3.2638	-2.3705	9.2255	2.8901	-0.29162	-0.36711	11.213	5.1597
7.0233	2.681	-5.5616	-3.1302	4.1793	3.6699	-7.6694	-5.1472
-6.8394	1.2869	7.8748	4.2144	-4.3095	-0.87401	7.6287	6.7301
6.0639	3.869	-1.9896	0.48428	7.7812	5.5847	-0.97664	-1.5086
-2.1904	0.83689	9.3423	5.0425	0.25151	-4.8365	9.061	5.2393
11.803	4.904	2.3949	3.2641	2.0752	8.6036	-0.76071	-1.8784
-1.5002	1.1439	3.2676	6.4834	-0.62492	-2.2594	6.3324	6.9998
8.9689	1.9407	-2.0972	-1.3962	10.416	6.0436	-0.81631	-3.1066
-7.0493	-1.9855	6.2083	2.4733	-3.8145	-7.5189	8.9983	7.3396
6.8633	1.8377	-1.9802	0.35571	5.3469	4.9381	-4.0171	-2.3223
-5.8776	-0.060085	9.229	7.7647	-4.7363	-2.8285	6.3841	9.0327
9.6623	-1.3582	-4.3656	1.2077	9.2699	2.3597	-4.3477	-1.5378
-4.3708	2.6863	8.3386	1.5857	-1.4207	-2.4223	2.6722	1.1328
8.5512	5.3238	-1.6395	2.8889	6.045	4.668	-2.1505	-0.71265
-0.98468	1.3235	6.1427	8.6818	-0.90661	-4.8599	8.0327	8.0547
8.1843	6.88	-3.8312	0.46697	7.7879	3.7339	-1.4204	-3.3698
1.0022	-2.8873	7.0257	2.4803	-0.91436	-3.6257	8.0972	4.1966
3.9503	4.0205	-3.1645	1.7596	4.994	7.4077	-0.60955	-0.19908
-5.2125	-2.9838	10.444	4.9176	-3.8766	-3.0651	6.9289	1.9279
6.9595	5.7361	-8.7891	-3.4694	4.9844	5.4379	-1.8848	-6.9801
-5.0756	-1.5218	7.4118	-1.8739	-1.3922	0.58063	6.1708	8.453
5.494	0.41702	-2.0902	-5.0019	7.2143	4.7701	-1.8797	-0.027041
-1.801	-1.0183	4.365	3.7369	-3.3811	-0.28831	10.006	3.8717
10.011	3.0585	-6.2252	-1.2989	4.9749	8.934	-0.20307	-0.72421
-3.7262	-4.6886	6.7386	4.3706	-5.9279	-3.1652	6.9965	7.7401
6.977	2.0797	-7.0111	-2.1476	2.0192	7.0961	-6.4006	-2.0602
-3.5219	-1.5393	7.2558	5.3752	-8.4104	0.87161	4.8695	8.7578
4.1917	5.5322	-0.398	2.6296	8.4001	4.3266	-3.8541	-0.07597
-1.9803	1.694	8.0536	6.1832	-4.5253	-2.2972	6.946	3.7525
7.7807	3.297	-3.6088	2.4411	9.5667	4.6309	-5.6369	-1.5401
-5.5154	0.29342	4.3103	5.8778	-0.5768	-1.4244	6.3495	5.682


==> data/osc/E_ngdbf_osc.dat <==
5.1777	1.144	-4.6181	-2.3102	-1.2219	-2.0167	3.4022	-6.8618
-4.9296	-1.7088	2.1289	-2.5317	3.8669	5.6774	-6.1757	0.82844
-1.5385	-0.47829	2.3087	2.8413	-1.2241	0.96238	5.4014	-1.4337
7.7339	-1.6888	4.1697	4.1533	9.3815	-0.10176	-4.3076	-0.31181
-0.98076	3.7763	7.5538	5.1924	3.6604	2.2841	7.4368	1.7832
8.2643	4.7349	2.4355	6.5465	0.27651	7.3245	-0.60364	1.2467
-0.31576	0.77073	9.3058	8.2059	3.6363	4.2462	14.775	4.1921
8.3561	4.9834	8.044	6.2137	4.7295	6.9019	1.6136	4.9742
6.1108	1.8573	8.1262	6.9535	2.545	0.94357	4.9504	4.4858
5.9088	4.5882	7.425	8.1464	7.6379	5.2138	0.77151	7.0334
5.2816	5.6977	3.3963	5.6804	4.8894	2.7487	0.43842	7.6022
6.9058	3.1329	8.8801	3.8043	3.0214	6.6199	2.2109	4.15
7.092	5.868	4.4536	2.9093	5.1506	5.6652	2.5659	5.6238
5.1552	2.0311	8.965	3.3478	4.3732	4.9505	2.1591	2.7378
7.0693	7.5539	4.0289	5.4679	-0.78737	3.5006	3.4423	5.5518
3.3214	5.5981	6.663	1.573	6.5778	-3.2697	2.6285	4.1542
3.8555	4.0489	3.7228	7.4462	1.4225	3.1148	-0.64082	1.8758
-1.3381	2.3288	6.1638	8.6441	2.767	0.49029	8.4634	4.9097
6.305	5.5826	6.127	3.3409	0.46822	4.439	-1.037	6.3043
3.4096	5.2072	3.461	8.0422	1.8134	3.9189	6.398	5.6004
3.7414	5.6922	9.0881	5.4561	2.101	2.6661	6.2606	7.0747
0.91807	2.7225	6.4897	6.1352	4.2948	5.6489	4.0765	5.9537
4.0414	-0.015161	7.6759	2.4667	4.6236	5.4065	3.9552	8.2283
1.8219	2.6048	6.3644	6.3235	3.8941	7.8842	4.1551	5.4813
4.2093	4.4201	7.2666	8.6944	6.8073	8.1488	1.0633	3.793
6.1447	4.9565	2.657	8.4871	6.51	3.7558	3.4145	5.562
6.0589	4.1626	7.9515	2.215	3.8731	4.0525	0.41228	5.8957
0.46109	-0.20331	3.4256	4.4497	6.7804	-1.27	4.9365	6.3643
3.7748	6.2161	2.1652	0.26832	-0.51137	10.971	0.81255	1.9601
1.7122	4.4113	4.877	6.0801	7.2898	1.441	0.65954	5.7025
7.6988	2.564	5.3036	6.4601	3.7241	4.8522	0.59266	6.3543
2.1073	4.4873	5.9002	5.5711	2.5739	1.2562	4.1816	8.1846
3.7255	8.2066	6.9826	6.3135	2.2346	0.8496	2.2296	6.9
1.3823	6.8571	9.0412	5.1269	4.5712	1.6751	3.556	5.8003
7.7721	1.8639	9.0453	4.2305	7.6824	3.309	5.3166	4.686
5.5214	3.2685	7.4122	5.9201	1.6912	5.8977	5.6603	6.2638
4.656	7.3776	6.2223	3.6182	5.356	2.5326	3.4503	10.943
5.5924	4.8937	6.4714	3.4988	7.0083	4.1585	3.3064	6.2065
9.6936	6.1939	10.358	8.075	4.2678	3.7845	2.1788	5.4175
4.9677	1.6162	6.3289	7.1129	1.3638	1.9242	6.6459	4.4194
5.0343	5.5904	11.026	7.8168	-0.72459	2.2427	3.7205	7.2523
7.6152	4.6136	6.3256	1.2496	8.6114	2.7168	1.2375	5.006
1.3322	2.9952	8.4306	2.6243	6.8106	3.6733	5.8337	3.322
2.2181	2.4232	7.0309	6.4695	4.6952	5.4447	1.938	10.408
5.1749	5.18	5.2074	2.9917	7.1789	1.5812	6.0024	8.0068
7.3888	6.0881	7.0407	-0.70048	7.8347	1.4142	5.1136	9.2554
5.8509	-1.1833	4.663	4.1134	1.0411	6.6697	6.5311	7.2759
5.2241	9.3599	5.5434	3.2322	3.8827	2.5766	4.8522	2.617
4.9679	6.5157	3.6933	5.1036	2.6066	8.0355	2.0919	1.3397
1.9316	1.8179	5.6671	5.1385	6.0528	3.8272	1.7504	3.3039


==> data/osc/E_ngdbf_osc2.dat <==
1.8588	-2.3336	-2.3847	-2.1983	-2.5567	-2.3406	0.76404	-0.14232
-1.4996	0.85268	-3.7982	-0.52613	1.7236	2.1619	-3.3453	3.7005
6.197	0.25062	3.8956	2.2169	1.7491	-0.91092	4.6492	0.91261
0.17346	7.5053	-0.11058	4.9733	1.3198	3.8212	3.529	3.0911
3.2657	9.0658	5.4879	2.9466	8.494	3.4368	2.9363	6.6646
4.2331	6.6984	6.0504	6.4738	2.6076	5.3726	3.5037	5.5838
2.6365	9.7534	2.8699	3.1593	5.2921	4.5658	2.8009	5.2298
5.0565	10.888	6.2427	7.777	3.7633	3.0473	1.7276	4.4644
3.9892	3.7118	5.8778	8.2953	4.0021	6.0595	1.6619	8.4781
0.92819	7.185	3.389	5.3528	4.1406	3.4818	3.7679	6.1899
2.4523	1.4108	5.0895	2.2007	7.1369	3.9746	2.3924	3.3473
7.0164	8.4587	4.5652	5.7231	2.5049	3.7436	5.398	2.3311
2.9561	7.2609	5.4823	7.035	7.0382	5.4902	5.7386	3.8535
5.5482	5.2794	6.4108	5.8178	5.3365	6.8622	4.8154	6.9371
4.5331	7.4666	6.7544	2.1323	5.1081	7.2149	4.5928	4.1132
6.1576	5.4241	3.7474	3.0096	8.3744	1.8696	3.5749	4.9109
1.9035	8.4816	6.117	4.678	4.7047	3.501	5.944	8.9727
6.6198	3.8628	4.7011	6.5125	3.2917	4.563	6.8932	8.7193
1.8642	8.9455	6.9064	9.7342	4.1359	6.2928	8.1011	4.7127
3.365	3.4211	1.8955	5.1243	4.5365	7.0506	4.9683	5.1025
1.7201	6.1387	1.9761	3.7069	8.0125	3.0636	7.1679	4.6757
4.1098	3.4347	4.6299	5.3027	4.3699	5.7148	2.4904	4.7384
6.6142	6.1683	6.2447	8.2333	3.1462	3.5008	3.5825	2.7278
2.8394	7.6734	2.2676	7.5437	7.5253	0.96508	1.5258	3.3765
3.8984	8.3565	3.2468	6.8968	4.3749	5.3642	3.7287	3.4758
3.4251	7.932	5.5871	3.4605	4.2803	2.8682	4.2555	8.1233
2.1708	6.5172	5.8955	7.7634	2.5041	5.0383	5.6206	4.2388
4.9932	7.5917	9.8252	6.0673	4.6614	4.8814	6.424	4.2096
-0.06199	7.0575	5.0421	6.4602	2.9294	4.9072	7.2283	3.6018
3.0939	7.9965	3.5445	7.0746	6.2561	4.083	4.6176	6.1447
1.7874	8.4706	3.4101	9.0415	3.2152	5.001	0.11697	4.6313
1.9746	8.2527	8.198	4.35	5.6967	6.0956	4.0441	5.5859
3.732	5.267	7.9501	4.1375	6.2017	6.165	7.144	4.2244
6.6794	8.2532	4.7138	3.5737	2.629	5.6141	3.2761	11.304
5.7633	6.372	5.7921	9.0623	7.0817	5.0924	3.7083	5.8504
3.139	10.39	7.3455	6.0731	6.3284	4.7728	4.4267	5.063
2.9891	5.1187	0.85629	4.467	6.7694	1.6114	5.7735	4.0885
1.8243	9.3101	5.7718	6.8024	5.1554	2.3555	0.73413	7.0088
3.8376	5.4906	3.6073	8.9484	5.5701	6.3994	3.8229	-0.065773
4.1736	4.7417	7.4046	5.8178	1.9378	3.3508	2.757	11.078
5.7366	6.2742	6.658	8.7706	5.9507	8.6024	8.3535	6.2691
1.5117	5.519	3.7559	7.154	4.1515	3.5857	7.9897	3.5253
-0.095234	5.3604	4.6717	7.2445	1.3267	3.9607	4.9709	3.2829
7.3282	1.0079	-0.076555	4.9425	7.7883	8.3683	1.8463	2.1659
1.3182	8.9959	1.707	5.0427	6.8137	5.0284	1.4136	4.687
2.7085	7.7327	6.2249	5.7579	3.4098	5.0159	3.588	6.0669
4.57	7.8691	2.9947	4.4715	5.6153	3.6789	3.7461	6.9338
5.3786	3.3851	6.2061	5.9078	9.9952	4.1734	4.5175	4.35
6.0716	4.058	1.9403	9.1596	7.771	1.1827	2.6652	5.6841
2.9998	6.9246	2.9917	2.702	5.9167	1.5425	1.2025	6.5767


==> data/osc/d_gdbf_fail_osc.dat <==
-1	-1	-1	1	-1	-1	-1	-1
1	-1	1	-1	1	-1	-1	-1
-1	1	-1	1	-1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1


==> data/osc/d_gdbf_osc.dat <==
-1	-1	1	-1	-1	-1	-1	1
1	1	-1	-1	1	1	1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1


==> data/osc/d_gdbf_osc2.dat <==
-1	1	-1	-1	-1	-1	-1	-1
1	-1	-1	-1	-1	-1	1	-1
-1	1	-1	-1	-1	-1	-1	1
1	-1	-1	-1	-1	-1	1	-1
-1	-1	-1	-1	-1	-1	-1	1
1	-1	-1	-1	-1	-1	1	-1
-1	-1	-1	-1	-1	-1	-1	1
1	-1	-1	-1	-1	-1	1	-1
-1	-1	-1	-1	-1	-1	-1	1
1	-1	-1	-1	-1	-1	1	-1
-1	-1	-1	-1	-1	-1	-1	1
1	-1	-1	-1	-1	-1	1	-1
-1	-1	-1	-1	-1	-1	-1	1
1	-1	-1	-1	-1	-1	1	-1
-1	-1	-1	-1	-1	-1	-1	1
1	-1	-1	-1	-1	-1	1	-1
-1	-1	-1	-1	-1	-1	-1	1
1	-1	-1	-1	-1	-1	1	-1
-1	-1	-1	-1	-1	-1	-1	1
1	-1	-1	-1	-1	-1	1	-1
-1	-1	-1	-1	-1	-1	-1	1
1	-1	-1	-1	-1	-1	1	-1
-1	-1	-1	-1	-1	-1	-1	1
1	-1	-1	-1	-1	-1	1	-1
-1	-1	-1	-1	-1	-1	-1	1
1	-1	-1	-1	-1	-1	1	-1
-1	-1	-1	-1	-1	-1	-1	1
1	-1	-1	-1	-1	-1	1	-1
-1	-1	-1	-1	-1	-1	-1	1
1	-1	-1	-1	-1	-1	1	-1
-1	-1	-1	-1	-1	-1	-1	1
1	-1	-1	-1	-1	-1	1	-1
-1	-1	-1	-1	-1	-1	-1	1
1	-1	-1	-1	-1	-1	1	-1
-1	-1	-1	-1	-1	-1	-1	1
1	-1	-1	-1	-1	-1	1	-1
-1	-1	-1	-1	-1	-1	-1	1
1	-1	-1	-1	-1	-1	1	-1
-1	-1	-1	-1	-1	-1	-1	1
1	-1	-1	-1	-1	-1	1	-1
-1	-1	-1	-1	-1	-1	-1	1
1	-1	-1	-1	-1	-1	1	-1
-1	-1	-1	-1	-1	-1	-1	1
1	-1	-1	-1	-1	-1	1	-1
-1	-1	-1	-1	-1	-1	-1	1
1	-1	-1	-1	-1	-1	1	-1
-1	-1	-1	-1	-1	-1	-1	1
1	-1	-1	-1	-1	-1	1	-1
-1	-1	-1	-1	-1	-1	-1	1
1	-1	-1	-1	-1	-1	1	-1


==> data/osc/d_ngdbf_fail_osc.dat <==
-1	-1	-1	1	-1	-1	-1	-1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	1	1	1	-1	-1
-1	1	1	1	-1	-1	1	1
1	1	-1	1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	1	1	1	-1	-1	1	1
1	1	-1	1	1	1	-1	-1
-1	1	1	1	1	-1	1	1
1	1	1	1	1	1	-1	-1
-1	1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	1	1	1	-1	-1
-1	1	1	1	-1	-1	1	1
1	-1	-1	1	1	1	-1	-1
-1	1	1	1	-1	-1	1	1
1	1	-1	1	1	1	-1	-1
-1	1	1	1	-1	-1	1	1
1	1	-1	1	1	1	-1	-1
1	-1	1	1	-1	-1	1	1
1	1	-1	1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	-1	-1	1	1	1
1	1	-1	-1	1	1	-1	1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	-1	1	1
1	1	-1	-1	1	1	-1	-1
-1	-1	1	1	-1	1	1	1
1	1	-1	1	1	1	-1	-1
-1	1	1	1	-1	-1	1	1
1	1	-1	1	1	1	-1	-1


==> data/osc/d_ngdbf_osc.dat <==
-1	-1	1	-1	-1	-1	-1	1
1	1	-1	-1	-1	-1	1	-1
-1	-1	1	-1	1	1	-1	1
-1	1	1	1	-1	1	1	-1
1	-1	1	1	1	1	-1	1
-1	1	1	1	1	1	1	1
1	1	1	1	1	1	-1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	-1	1	1	1
1	1	1	1	1	-1	1	1
1	1	1	1	1	1	-1	1
-1	1	1	1	1	1	1	1
1	1	1	1	1	1	-1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	-1	1	1	1	-1	1	1
1	1	1	1	-1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	-1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	-1	1	1	1	1
1	-1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1


==> data/osc/d_ngdbf_osc2.dat <==
-1	1	-1	-1	-1	-1	-1	-1
1	-1	-1	-1	-1	-1	1	1
-1	1	-1	1	1	1	-1	1
1	1	1	1	1	-1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
-1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1


==> data/osc/err_gdbf_fail_osc.dat <==
7	5	3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0


==> data/osc/err_gdbf_osc.dat <==
6	3	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4	4


==> data/osc/err_gdbf_osc2.dat <==
7	6	6	6	7	6	7	6	7	6	7	6	7	6	7	6	7	6	7	6	7	6	7	6	7	6	7	6	7	6	7	6	7	6	7	6	7	6	7	6	7	6	7	6	7	6	7	6	7	6


==> data/osc/err_ngdbf_fail_osc.dat <==
7	4	4	4	4	4	4	4	4	4	4	4	4	3	3	3	4	4	4	3	4	4	3	3	2	2	3	4	4	3	3	4	3	3	3	3	3	3	4	4	4	3	4	4	4	4	3	3	3	3


==> data/osc/err_ngdbf_osc.dat <==
6	5	4	3	2	1	1	0	0	0	0	0	0	0	0	1	1	1	1	1	0	0	0	0	0	0	0	0	2	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0


==> data/osc/err_ngdbf_osc2.dat <==
7	5	3	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0


==> data/phase_hist.txt <==
#	3.25	3.0	2.5
1	.99818713	.9933232	.88461538
2	.001304538	.004338455	.040865384
3	.00024638	0.001112785	.025240384
4	.095960e-3	0.000422576	.008413461
5	.0544638e-3	0.000211288	0.009615384
6	.010374e-3	.0563435e-3	0.001201923
7	.01556109e-3	.0986012e-3	0.002403846
8	.0233416e-3	.0422576e-3	0.002403846
9	.05187031e-4	.0422576e-3	0.001201923
10	.0570573e-3	.000352147	.024038461


==> data/redecode_MNGDBF_09_09_2014.dat <==
SNR	BER		ITER	WER		Nbits		Nwords	TMAX	THETA	ETA	LAMBDA	ALPHA   YMAX    MAXPHASE ALIST
3       0.0736084       1000    1       40960   20      1000    -0.525  0.92    1       0.5     2.5     1       ./codes/802_3/802_3_H.alist
3.5     0.0172685       654.268 0.487805        83968   41      1000    -0.525  0.92    1       0.5     2.5     1       ./codes/802_3/802_3_H.alist
3       0.0796387       2000    1       40960   20      1000    -0.525  0.92    1       0.5     2.5     2       ./codes/802_3/802_3_H.alist
3.5     0.0116029       1025.95 0.338983        120832  59      1000    -0.525  0.92    1       0.5     2.5     2       ./codes/802_3/802_3_H.alist
3.75    0.00196627      247.062 0.0769231       532480  260     1000    -0.525  0.92    1       0.5     2.5     1       ./codes/802_3/802_3_H.alist
3       0.0733887       4000    1       40960   20      1000    -0.525  0.92    1       0.5     2.5     4       ./codes/802_3/802_3_H.alist
3.75    0.00269259      425.303 0.0961538       425984  208     1000    -0.525  0.92    1       0.5     2.5     2       ./codes/802_3/802_3_H.alist
3.5     0.0095273       1401.35 0.238095        172032  84      1000    -0.525  0.92    1       0.5     2.5     4       ./codes/802_3/802_3_H.alist
3       0.0758057       6000    1       40960   20      1000    -0.525  0.92    1       0.5     2.5     6       ./codes/802_3/802_3_H.alist
3.5     0.0151367       2655.29 0.363636        112640  55      1000    -0.525  0.92    1       0.5     2.5     6       ./codes/802_3/802_3_H.alist
3       0.0754883       8000    1       40960   20      1000    -0.525  0.92    1       0.5     2.5     8       ./codes/802_3/802_3_H.alist
4       0.000235361     103.071 0.0116009       3530752 1724    1000    -0.525  0.92    1       0.5     2.5     1       ./codes/802_3/802_3_H.alist
3.5     0.0144857       3091.49 0.31746 129024  63      1000    -0.525  0.92    1       0.5     2.5     8       ./codes/802_3/802_3_H.alist
3       0.0772949       10000   1       40960   20      1000    -0.525  0.92    1       0.5     2.5     10      ./codes/802_3/802_3_H.alist
3.75    0.0012705       470.883 0.039604        1034240 505     1000    -0.525  0.92    1       0.5     2.5     4       ./codes/802_3/802_3_H.alist
4.1     0.000115417     73.3327 0.00602228      6801408 3321    1000    -0.525  0.92    1       0.5     2.5     1       ./codes/802_3/802_3_H.alist
3.5     0.00858648      2874.17 0.212766        192512  94      1000    -0.525  0.92    1       0.5     2.5     10      ./codes/802_3/802_3_H.alist
3.75    0.00134415      588.034 0.0449438       911360  445     1000    -0.525  0.92    1       0.5     2.5     6       ./codes/802_3/802_3_H.alist
4       0.000132897     107.763 0.00554324      7389184 3608    1000    -0.525  0.92    1       0.5     2.5     2       ./codes/802_3/802_3_H.alist
3.75    0.00103009      669.111 0.0332226       1232896 602     1000    -0.525  0.92    1       0.5     2.5     8       ./codes/802_3/802_3_H.alist
3.75    0.000591131     607.081 0.0208551       1964032 959     1000    -0.525  0.92    1       0.5     2.5     10      ./codes/802_3/802_3_H.alist
4.2     3.16548e-05     48.9387 0.00139567      29347840        14330   1000    -0.525  0.92    1       0.5     2.5     1       ./codes/802_3/802_3_H.alist
4       8.46806e-05     121.93  0.00315607      12978176        6337    1000    -0.525  0.92    1       0.5     2.5     4       ./codes/802_3/802_3_H.alist
4       8.49033e-05     123.882 0.00285755      14333952        6999    1000    -0.525  0.92    1       0.5     2.5     6       ./codes/802_3/802_3_H.alist
4.1     3.50897e-05     73.2808 0.00146811      27899904        13623   1000    -0.525  0.92    1       0.5     2.5     2       ./codes/802_3/802_3_H.alist
4.3     9.49813e-06     35.6063 0.000452376     90544128        44211   1000    -0.525  0.92    1       0.5     2.5     1       ./codes/802_3/802_3_H.alist
4       3.53653e-05     129.982 0.00136528      30001152        14649   1000    -0.525  0.92    1       0.5     2.5     8       ./codes/802_3/802_3_H.alist
4.1     1.70595e-05     75.7658 0.000646998     63307776        30912   1000    -0.525  0.92    1       0.5     2.5     4       ./codes/802_3/802_3_H.alist
4.2     1.01859e-05     50.2303 0.000424863     96407552        47074   1000    -0.525  0.92    1       0.5     2.5     2       ./codes/802_3/802_3_H.alist
4       2.81745e-05     130.597 0.00103966      39397376        19237   1000    -0.525  0.92    1       0.5     2.5     10      ./codes/802_3/802_3_H.alist
4.1     1.54836e-05     78.5062 0.000583448     70203392        34279   1000    -0.525  0.92    1       0.5     2.5     6       ./codes/802_3/802_3_H.alist
4.1     9.19321e-06     78.502  0.000349632     117151744       57203   1000    -0.525  0.92    1       0.5     2.5     8       ./codes/802_3/802_3_H.alist
4.1     7.73972e-06     79.341  0.000262216     156207104       76273   1000    -0.525  0.92    1       0.5     2.5     10      ./codes/802_3/802_3_H.alist
4.2     3.7933e-06      51.0535 0.00016494      248332288       121256  1000    -0.525  0.92    1       0.5     2.5     4       ./codes/802_3/802_3_H.alist
4.2     3.80307e-06     51.5133 0.000150506     272148480       132885  1000    -0.525  0.92    1       0.5     2.5     6       ./codes/802_3/802_3_H.alist
4.3     1.93308e-06     35.785  0.000105012     390051840       190455  1000    -0.525  0.92    1       0.5     2.5     2       ./codes/802_3/802_3_H.alist
4.2     2.38983e-06     52.1042 9.26089e-05     442290176       215962  1000    -0.525  0.92    1       0.5     2.5     8       ./codes/802_3/802_3_H.alist
4.2     1.93674e-06     52.2071 6.89817e-05     593780736       289932  1000    -0.525  0.92    1       0.5     2.5     10      ./codes/802_3/802_3_H.alist
4.3     3.07618e-07     35.9309 1.06329e-05     770437120       376190  1000    -0.525  0.92    1       0.5     2.5     8       ./codes/802_3/802_3_H.alist


==> data/replay0/E_gdbf_fail_replay0.dat <==
1.6402	-0.59237	0.97839	1.3504	-0.71641	-0.18863	0.16494	0.85512
-0.35594	-0.10216	1.0002	-0.94975	1.1642	0.89571	2.7922	0.73566
2.2515	-1.9583	1.7702	0.015141	1.8812	3.9619	2.3803	0.84218
3.1226	2.2129	4.3044	1.6964	2.8519	2.3105	5.83	3.5739
3.8188	1.5743	2.8508	2.2506	3.63	3.9951	4.5385	2.8635
5.8311	2.6451	3.9449	0.85014	1.8636	5.0471	3.4863	4.259
3.3156	0.62638	4.5524	2.3887	0.61311	3.2798	4.6978	3.8292
5.6824	1.1834	4.0708	3.5069	1.6924	2.3973	3.5526	4.3622
2.5114	0.71932	4.8558	2.2901	0.049654	3.5197	3.9622	2.7262
5.0904	1.9655	3.2683	2.2636	2.1643	3.4732	3.4568	3.4999
2.8293	2.1364	3.6109	0.23411	1.1131	3.3908	3.0898	3.3137
4.2755	1.4282	3.9163	2.2028	2.4084	4.0654	4.7951	4.5739
4.2642	2.1653	5.03	1.497	1.7744	2.6833	5.8839	4.0839
3.3643	1.9898	3.5364	2.0959	1.7414	4.3605	4.3109	2.6568
4.9749	1.3274	4.8214	1.4882	1.087	3.7322	5.1327	5.7774
4.113	1.2601	3.5161	3.5619	1.9805	3.8544	3.4558	3.17
2.692	2.4076	5.7374	2.501	1.5459	2.7869	4.6833	2.8983
4.5244	2.1396	3.9988	1.6693	2.9549	3.9192	3.8947	3.116
3.4828	2.9869	3.9372	0.53844	2.5073	3.6202	4.6057	2.6171
5.6966	1.9192	4.4588	2.2843	1.7905	3.2922	3.6803	3.3489
4.5888	0.73898	4.3937	1.697	1.222	5.0672	3.7446	2.3602
4.1972	2.3447	5.1853	2.66	1.5341	3.386	4.2908	3.7564
3.3429	0.49875	3.5003	0.64024	2.5793	3.6495	3.1791	2.5304
2.9763	2.9672	4.2745	1.28	1.9454	3.6319	4.1325	3.0839
4.0599	2.8643	3.6561	3.3704	2.8478	5.1678	4.9901	4.3859
2.9465	1.3742	3.8121	2.0059	1.5096	4.214	5.6867	4.56
3.8859	2.4389	3.2757	1.4142	2.5219	2.108	4.4603	3.7717
4.0674	0.78621	5.0112	0.98151	1.9733	2.5241	3.9634	3.2421
4.7409	2.2884	2.846	1.2456	2.8415	2.7881	5.7912	3.9348
3.5778	2.6514	3.8688	1.0047	1.6021	3.49	3.3142	3.0198
2.8415	1.8183	5.6106	1.5575	1.8464	3.2256	4.7546	3.3066
3.7361	1.684	3.3236	1.7406	2.4115	3.7235	2.466	3.3905
3.1589	1.629	5.674	1.0786	1.2175	4.0325	4.4146	3.2383
3.3499	1.9109	3.7488	0.53997	2.1806	4.3032	4.784	4.3102
3.1159	1.7642	3.9898	0.095873	1.2367	3.838	4.9886	3.8743
4.3639	0.63429	4.6773	2.7026	0.048419	4.1517	4.1081	4.0554
3.3743	2.012	4.4151	1.896	1.6271	3.1021	2.8503	3.9016
3.6539	0.14054	4.5184	1.575	1.074	3.9675	5.7948	3.0931
4.5748	2.3221	3.5536	0.53951	0.8766	2.8736	3.8885	2.1197
4.0757	0.9312	4.023	2.5456	0.94058	4.7823	3.5471	2.6802
4.0891	1.8154	3.1296	1.7855	1.7319	3.792	3.9921	2.264
3.3811	1.86	3.8014	2.1405	2.8243	2.1808	4.5094	1.8027
3.8887	2.0696	4.663	1.4462	1.6902	3.8148	3.3349	2.7805
4.0625	1.5272	5.2127	2.3435	1.6871	2.614	4.497	3.8305
2.6815	1.2453	4.1519	2.1757	2.8012	4.1387	4.6206	3.2641
3.3354	1.7416	3.694	1.0754	1.1392	1.7474	5.1933	4.2174
4.3885	1.7582	3.4908	2.9411	2.3827	2.5874	3.649	1.6673
3.0544	1.5488	3.6731	1.5532	1.7352	4.2505	4.7316	1.8208
4.2891	0.11359	4.2004	2.4814	0.94382	3.4998	4.6109	2.7373
4.6634	2.1983	4.1593	2.259	2.6444	2.5294	3.5469	3.4223
5.0451	2.2219	3.4994	1.7136	2.3395	1.4137	4.9585	2.7708
4.2349	1.464	3.347	0.95003	2.1234	4.3291	4.2192	3.4905
5.3536	2.8993	4.2064	0.97946	3.1068	3.59	5.3499	3.8537
6.5416	1.039	5.4004	3.4228	1.2662	3.5085	3.7394	2.3494
3.9283	1.026	4.1702	1.5758	2.3926	2.4589	4.3054	2.4419
3.7996	2.0103	4.1382	2.4066	2.0333	3.9329	4.852	2.627
4.8195	2.529	4.449	2.1425	1.5238	1.8129	3.0869	2.1874
4.2829	1.0664	3.8955	3.0508	2.7131	2.6978	3.7282	2.283
3.083	2.0117	3.6169	1.2385	2.2119	4.2294	5.2361	2.9735
3.0818	1.4568	1.9996	1.6347	1.7627	3.8332	3.8469	2.6104
2.475	1.5544	3.6655	0.84173	1.3366	3.6245	4.0376	4.8482
4.9753	2.3931	4.251	1.265	3.335	3.3243	3.1506	2.3033
4.708	3.2525	3.8598	2.1873	1.7805	2.9267	3.9107	2.8883
3.3578	0.52734	3.4792	3.6259	2.3599	3.6934	5.7395	3.0843
4.5568	1.9312	4.0363	1.163	2.5624	3.915	5.0168	4.0304
3.983	1.2842	3.5753	2.0099	0.84229	3.8454	4.001	3.8505
3.3437	2.4559	2.9432	0.82061	1.6346	3.0673	3.0665	3.9766
1.7022	1.3841	3.2629	0.66768	2.4339	1.8889	3.9021	2.5593
3.8759	3.3334	4.1753	1.51	2.6733	2.9664	4.0804	2.9257
4.539	2.5227	3.5967	2.3385	2.1806	1.5881	5.0822	3.882
3.3672	2.9466	4.9689	3.3544	2.0548	2.0346	5.7391	1.5143
4.9173	1.4877	4.0157	2.415	2.6019	2.4449	3.382	4.6438
3.2751	1.5158	4.608	1.6834	2.4475	1.4142	4.434	0.69452
3.0103	-0.33824	3.6629	1.1338	1.4728	2.6353	4.6339	3.2116
3.1724	1.4766	4.4632	1.8319	1.1138	3.2419	4.8059	4.5832
5.2677	1.3447	4.2037	1.1047	0.63282	4.5617	6.382	2.4995
3.4654	1.5478	3.8983	-0.1278	1.884	3.6705	4.1446	3.4661
2.3452	1.3769	3.0806	2.7127	1.5342	3.1214	4.153	4.0159
4.9057	1.7562	4.0616	1.5093	2.0147	2.9518	3.893	3.9559
3.5617	1.1064	1.9854	0.83625	0.92597	4.5649	3.719	2.8477
3.3738	1.9041	4.3407	0.68502	2.2906	2.0261	4.7981	2.8958
2.8879	2.2036	3.1423	2.1108	1.922	2.8286	5.2698	2.9492
3.7258	1.3526	4.1532	1.1488	0.25888	4.0195	4.0109	4.6824
3.3415	2.6838	2.8499	2.9593	-0.12572	3.1929	3.3551	3.5218
3.8865	1.7242	3.2333	1.7116	1.0733	3.7127	4.766	4.2329
3.4031	1.5418	4.1681	3.0191	2.0105	2.9725	4.8734	3.793
4.5052	0.94765	4.1102	2.0602	2.3662	3.7467	4.4945	2.4115
2.9052	0.74125	3.8841	2.4945	1.0037	2.4799	4.3951	2.3399
4.5171	1.1975	4.7052	1.0101	2.0041	2.924	3.9973	3.8942
4.0565	1.9498	5.264	3.0543	2.0463	2.6558	3.7954	2.4893
3.3218	0.82957	5.18	1.1501	1.5584	4.4159	3.2531	1.6701
3.9235	0.61728	3.6043	1.6714	1.1871	2.7089	3.9286	1.8365
1.3147	2.1981	3.6093	3.6051	0.22579	2.4115	4.018	3.7322
2.211	1.8653	4.3593	2.1155	2.7449	4.0045	3.6116	2.7732
2.9901	0.83763	5.0188	1.6988	3.0826	2.5423	5.6253	4.0469
4.5975	2.8264	4.6829	1.364	1.4898	2.5577	4.4382	3.4183
4.588	1.466	4.025	1.6914	0.91927	1.8452	5.1531	3.6915
5.0342	1.903	4.3269	1.7523	1.8651	4.1816	4.8749	2.9265
5.2954	2.1057	4.7443	0.55978	1.7286	3.8668	5.3804	3.8102
4.0347	1.1748	3.9758	1.8468	1.7776	3.2072	4.235	2.927


==> data/replay0/E_ngdbf_fail_replay0.dat <==
0.48463	-0.5	-1.1117	1.5	-0.5	0.055849	1.1119	0.010088
-1.5154	1.5	1.1117	3.5	1.5	-1.9442	1.1119	0.010088
1.5154	3.5	5.1117	7.5	3.5	1.9442	-2.8881	-3.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899


==> data/replay0/d_gdbf_fail_replay0.dat <==
-1	1	-1	1	1	-1	-1	-1
-1	1	1	1	1	-1	-1	-1
1	1	1	1	1	1	-1	-1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1


==> data/replay0/d_ngdbf_fail_replay0.dat <==
-1	1	-1	1	1	-1	-1	-1
-1	1	-1	1	-1	-1	-1	-1
-1	1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1


==> data/replay0/err_gdbf_fail_replay0.dat <==
5	6	7	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8	8


==> data/replay0/err_ngdbf_fail_replay0.dat <==
5	4	2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0


==> data/replay1/E_gdbf_fail_replay1.dat <==
0.91672	-0.76686	-1.1319	1.7515	0.72016	0.36931	1.6602	-0.063955
0.9167	-1.5025	-0.56507	0.89809	1.7053	-1.9451	2.8515	1.7354
-1.274	1.9763	1.7249	5.4998	3.4536	1.1604	-0.33597	-1.5192
1.6743	4.4636	3.9737	6.6399	3.7579	3.7024	-3.2955	3.0462
4.1145	5.1554	5.1943	6.758	4.6398	5.0209	3.8818	5.3566
4.8196	6.2313	3.5384	7.0549	7.0723	4.7982	4.4906	4.8627
4.3027	6.9233	3.3056	6.976	6.0997	4.3205	3.4736	5.8087
5.1865	5.6652	3.9682	7.189	7.5203	4.8662	3.9981	6.0497
3.9381	6.5943	3.4961	7.541	6.4029	3.6619	3.0998	5.2505
3.8973	6.0207	3.3808	6.5376	6.4999	5.174	2.5617	5.4651
4.8334	5.4147	3.5865	4.4332	6.9397	6.7256	3.6178	4.9856
5.807	7.0272	3.4096	4.7101	6.7254	3.9325	2.6123	6.405
2.8295	6.277	4.0774	4.8638	7.4382	3.7175	1.591	4.371
4.3132	7.4655	3.6011	6.9076	5.2387	5.7719	3.2093	4.151
3.8237	4.6537	4.3722	5.9353	5.6826	4.8655	2.8657	5.1591
3.6903	6.3124	3.9489	5.3124	5.3842	5.4246	3.0314	4.4993
4.7905	6.3773	3.4668	7.0308	4.7701	4.4966	5.3049	5.7794
6.0743	7.5601	3.0798	6.7397	5.7593	5.1205	3.5973	3.9793
2.1003	6.3988	4.2341	6.3265	5.9863	4.2013	3.3126	4.5027
4.8328	7.6006	3.5764	7.0643	6.6344	3.3447	5.2587	5.3285
4.602	7.3794	2.9984	5.5209	5.3538	4.2299	5.0972	5.1064
4.0515	6.7264	3.8948	5.7738	6.1682	4.8501	4.1543	3.7667
4.5193	4.6549	5.2216	5.6127	6.2036	5.8908	3.8287	3.9544
4.3334	6.7127	3.3156	6.9796	6.4171	5.7262	4.0321	5.924
4.8987	6.2066	5.0197	5.9118	6.4124	5.5685	4.6485	4.9992
4.4441	6.8949	5.688	5.8638	5.0526	4.4784	3.0522	4.6646
3.4588	6.3102	4.9426	7.4353	7.0621	5.6213	4.7469	4.6964
4.1237	6.6482	4.5995	6.0025	6.8697	5.324	4.5568	5.6021
3.2316	7.019	3.887	6.2612	7.2754	3.3026	4.4491	5.2837
3.5249	5.7249	3.2025	6.5782	5.7651	4.3021	2.8854	6.0058
3.3904	6.7431	3.9081	6.345	5.2908	4.4315	3.0322	5.4504
4.2197	5.7927	4.3115	7.9076	4.7529	5.513	3.4302	3.6868
5.4032	4.9035	4.0739	4.9712	6.1218	5.784	4.2022	3.4046
4.0375	5.931	3.2655	6.58	7.9582	4.496	3.5541	5.9859
3.9235	8.6616	3.6301	6.6388	6.0078	4.9087	4.8111	5.6966
3.8691	5.6623	3.3573	5.8387	6.8244	4.6089	4.638	5.2167
3.5289	5.4423	4.5053	5.3527	6.1168	6.1376	3.2822	4.0584
4.0412	7.4067	3.9579	6.8551	5.1251	4.3402	3.9525	3.8926
4.686	6.8643	3.958	5.0616	6.4513	4.9969	3.4368	6.2922
3.3838	5.3547	4.6938	4.659	6.1899	4.2914	4.5113	5.0425
4.2531	6.2245	4.6697	3.5704	5.9138	5.1933	2.6057	3.7506
4.1498	6.6073	2.2066	7.0302	6.4548	5.1106	3.7375	4.9327
4.4581	5.9183	3.8714	5.2451	6.1296	3.0596	3.7333	5.4009
3.853	6.7098	5.1739	5.9783	4.3775	5.4953	3.537	4.8438
3.4177	6.1613	3.528	5.672	5.8778	5.2428	3.688	3.7996
2.0416	5.1448	4.6403	7.957	6.1235	4.9249	2.9582	5.1108
3.8936	6.3969	4.3678	5.6559	7.2899	5.355	3.7132	4.719
3.7834	5.8372	2.7704	5.948	6.6443	5.8128	3.455	4.7606
5.0144	6.1623	3.873	6.9163	5.6776	4.0401	2.7634	5.4806
5.2482	6.0326	3.2433	6.0878	4.4397	5.4291	2.7385	3.8222
3.7635	7.0124	3.634	6.2761	5.9524	4.2645	4.2975	5.6184
3.8123	5.3432	4.0729	6.9124	5.4788	5.1915	3.0535	3.4588
4.9225	5.7677	4.4867	7.1864	6.8592	5.6845	3.2404	5.173
4.3623	4.2539	3.3274	4.9159	6.5548	4.5342	3.4208	4.5956
4.8113	6.0575	2.4919	7.083	5.645	4.6036	3.518	5.5704
4.68	5.7719	2.9494	7.9678	6.4708	5.4693	3.2692	5.5164
5.8557	6.7992	3.0434	6.2254	5.3606	5.5553	4.1413	3.8715
3.7532	4.744	3.9391	6.1617	5.8543	3.5674	1.8055	3.9533
5.2597	7.4917	3.9664	5.7261	6.5181	5.8566	3.8749	4.6747
3.4712	7.0976	3.4933	6.6813	7.1764	5.5043	3.0722	4.3635
3.2203	6.3004	3.2726	5.9322	6.2833	5.6576	4.166	4.6502
4.8102	5.7461	3.1471	7.0218	6.0853	4.348	2.8258	5.296
4.2689	6.7018	4.5053	5.7204	6.8486	5.3414	4.4782	6.4126
3.6086	5.1425	5.1518	8.4208	5.8772	4.2283	5.15	4.1253
5.6599	6.7333	3.7351	5.8111	6.4604	3.2179	3.8895	4.7809
5.9981	7.5758	3.7955	6.7755	7.1288	4.661	2.9294	4.1456
6.0666	6.1502	4.3204	7.3174	7.0772	4.8516	1.8936	4.0259
4.788	6.2039	3.5289	6.8661	6.0455	4.6142	3.0905	4.0346
5.3649	7.7248	3.7011	6.7868	4.8166	5.0267	4.455	4.0667
4.0831	6.5713	4.187	5.9027	5.0931	3.5002	4.1769	4.8251
2.0065	5.4219	3.384	5.7011	6.3789	5.4395	4.1756	4.8698
5.0058	6.3016	3.4056	5.6086	6.8011	5.3423	2.9691	4.1584
4.7251	6.2595	2.4252	6.7797	5.7847	3.8918	4.0151	5.5626
4.1236	7.56	4.5655	4.1307	7.0773	4.7368	4.7535	4.4182
5.1912	4.4851	2.3343	6.4193	6.294	4.9252	3.1919	4.13
5.3351	6.6069	4.3118	6.5796	6.1404	5.4418	4.4285	5.4868
5.0134	7.6402	4.3653	6.1157	7.3441	5.0558	3.5196	4.7973
4.4092	7.5063	4.5288	4.8941	5.5191	5.8716	2.9092	4.5151
5.1082	4.958	2.9948	7.0324	6.439	3.8304	3.993	3.3516
4.799	6.2474	3.3751	6.5179	7.3288	4.0908	3.4397	4.6254
4.6736	6.5496	4.3706	7.0274	6.4584	4.8384	3.1859	4.9492
4.6802	7.1548	4.6675	5.8325	5.6103	4.1862	3.3169	4.8833
3.507	7.6059	3.7697	6.9467	5.8364	5.2627	3.7311	5.8164
4.6877	6.3354	3.0697	6.987	6.4024	5.7514	3.5021	4.6315
2.8316	6.1171	3.7526	6.5452	6.4522	4.4727	3.2731	5.5438
4.4038	5.5845	4.9432	5.9848	8.3913	5.8075	3.3366	3.9638
3.7338	7.2017	4.7591	5.7926	6.0796	4.9529	2.8523	5.6126
5.5537	5.5223	3.5678	6.5	4.9941	5.1829	2.9362	4.2257
4.4205	6.2909	4.1446	6.0955	5.3776	3.6805	3.687	4.7367
6.6493	5.3574	4.172	6.2487	5.5221	5.401	4.3378	5.6703
3.816	6.841	3.0877	7.8509	6.5123	5.7247	4.1133	3.5814
3.9942	6.0499	3.86	6.7214	5.8317	4.5593	4.2898	3.9973
3.477	5.7415	5.1218	7.8485	5.8223	4.7631	3.0782	4.1608
4.7214	6.3111	3.9811	6.2265	7.1515	3.8892	5.1322	5.0457
6.1068	5.2292	4.3383	5.3783	6.3205	3.7191	3.4061	4.9784
5.5996	6.5548	3.7096	6.9876	7.3203	4.207	4.5482	4.6825
4.3718	6.3906	3.5298	5.3484	5.5631	5.9909	3.6004	5.5471
4.3438	7.2299	4.3454	7.411	7.2035	5.5993	4.0892	6.105
4.9024	6.0098	2.9138	5.7502	6.1802	4.2434	2.5959	5.5108
4.732	6.3888	3.5579	7.7336	6.0859	6.6719	3.4686	3.7138


==> data/replay1/E_ngdbf_fail_replay1.dat <==
0.48463	-0.5	-1.1117	1.5	-0.5	0.055849	1.1119	0.010088
-1.5154	1.5	1.1117	3.5	1.5	-1.9442	1.1119	0.010088
1.5154	3.5	5.1117	7.5	3.5	1.9442	-2.8881	-3.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899
5.5154	7.5	5.1117	7.5	7.5	5.9442	4.8881	5.9899


==> data/replay1/d_gdbf_fail_replay1.dat <==
-1	1	-1	1	1	-1	-1	-1
-1	1	1	1	1	-1	-1	-1
1	1	1	1	1	1	-1	-1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1


==> data/replay1/d_ngdbf_fail_replay1.dat <==
-1	1	-1	1	1	-1	-1	-1
-1	-1	1	1	1	-1	-1	-1
-1	1	1	1	1	1	-1	-1
1	1	1	1	1	1	-1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1


==> data/replay1/err_gdbf_fail_replay1.dat <==
5	5	3	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0


==> data/replay1/err_ngdbf_fail_replay1.dat <==
5	4	2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0


==> data/smngdbf_results.txt <==
2.25	0.026853	
2.5	0.0108061	
2.75	0.00107681	
3.0	0.000151923	
3.25	3.87074e-05	
3.50	5.49472e-06
3.75	2.028e-06

